VLBI Observations of a sample of Palomar-Green quasars I: parsec-scale morphology

We observed 20 Palomar-Green (PG) quasars at low redshift ($z<0.5$) with total flux density > 1 mJy, including 4 radio-loud quasars (RLQs) and 16 radio-quiet quasars (RQQs), using the Very Long Baseline Array (VLBA) at 5 GHz. Ten RQQs are clearly detected in the VLBA images, and a compact radio core is identified in eight of them, indicating the prevalence of active galactic nucleus (AGN)-related radio emission in this flux-density-limited RQQ sample. The RQQs and RLQs in our sample have a division at $\sim$30~mJy. The radio emission from RQQs appears to be the result of a combination of star formation and AGN-associated activities. All RQQs in our sample have a 5 GHz flux density ratio of Very Large Array (VLA) A-array to D-array $f_{\rm c} = S_{\rm A}^{\rm VLA}/S_{\rm D}^{\rm VLA}$ above 0.2. The RQQs with $f_a$ (VLBA and VLA flux density ratio $S^{\rm VLBA}/S_{\rm A}^{\rm VLA}) > 0.2$ versus $f_a < 0.2$ show significant differences in morphology, compactness and total flux density. $f_{\rm a}$ of RQQs is systematically lower than that of RLQs, probably due to the extended jets or relic jets of RQQs on 10s to 100s parsecs which are resolved out in VLBA images. Future larger samples, especially with the addition of milli-arcsec resolution radio images of RQQs with total flux densities below 1 mJy, can test the conclusions of this paper and contributes to the understanding of the radio emission mechanism of RQQs, and the dichotomy and physical connection between RQQs and RLQs.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
